Injecting Semantic Concepts into End-to-End Image Captioning

Tremendous progress has been made in recent years in developing better image captioning models, yet most of them rely on a separate object detector to extract regional features. Recent vision-language studies are shifting towards the detector-free trend by leveraging grid representations for more flexible model training and faster inference speed. However, such development is primarily focused on image understanding tasks, and remains less investigated for the caption generation task. In this paper, we are concerned with a better-performing detector-free image captioning model, and propose a pure vision transformer-based image captioning model, dubbed as ViTCAP, in which grid representations are used without extracting the regional features. For improved performance, we introduce a novel Concept Token Network (CTN) to predict the semantic concepts and then incorporate them into the end-to-end captioning. In particular, the CTN is built on the basis of a vision transformer and is designed to predict the concept tokens through a classification task, from which the rich semantic information contained greatly benefits the captioning task. Compared with the previous detector-based models, ViTCAP drastically simplifies the architectures and at the same time achieves competitive performance on various challenging image captioning datasets. In particular, ViTCAP reaches 138.1 CIDEr scores on COCO-caption Karpathy-split, 93.8 and 108.6 CIDEr scores on nocaps, and Google-CC captioning datasets, respectively.

==> CVPR-2022 Vision Transformer for Image Captioning with Semantic Tagger/tex/script.txt <==

% \begin{figure}[t!]
%     \centering
%     \includegraphics[width=.48\textwidth]{./images/\vitcap_abstract.pdf} 
%     \caption{\small Overview of our proposed \vitcap image captioning model.
%     The conventional image captioning model typically contains a region feature extraction module and a multi-modal decoder module. \vitcap is an one-stage image captioning model based on vision transformer, where the image patches are encoded into continuous embedding by a lightweight linear projection layer. Our multi-scale regional encoder and token selection strategy guarantee the transformer attending visual regions at different scales, providing rich interactions across visual tokens.
%     }
%     \label{fig:abstract}
%     \vspace{-2mm}
% \end{figure}. 



% \setlength{\epigraphwidth}{.9\columnwidth}
% \renewcommand{\epigraphflush}{center}
% \renewcommand{\textflush}{flushepinormal}
% \begin{wrapfigure}{r}{0.5\textwidth}
%  \vspace{-3mm}
%   \begin{center}
%     \includegraphics[width=.5\textwidth]{./images/abstract.pdf} 
%   \end{center}
%   \vspace{-3mm}
%     \caption{\small Comparisons of different image captioning models. (a). Prevailing conventional models are two-stage, containing a detector-based Encoder (\eg, Faster-RCNN~\cite{ren2015faster}) for regional feature extraction/tag generation, and a multi-modal module as decoder. (b). Detector-free captioning model use general encoders instead \eg, ResBlocks~\cite{wang2021simvlm,he2016deep} or simple as Linear Projection~\cite{kim2021vilt}. (c). Our proposed \vitcapp is also detector-free but adopts a semantic tagger predicting existing visual concepts participating the captioning.
%     }
%     \vspace{-4mm}
%   \label{fig:abstract}
% \end{wrapfigure}and faster inference speed, they require large VL corpus for pre-training or more careful learning schema design to reach on par performances with the detector-based methods.

% On the other hand, the revolutionary transformer model in language domain encounters challenges when transferring to the vision and VL tasks. The foremost one is scale. Unlike the discrete word tokens in language model, visual concepts carried in tokens vary substantially at different scales. Adopting monolithic model with fixed scale hinders the vision tasks like object detection~\cite{zhou2018scale, li2019scale}, when scales of visual entities are with large variations.



% We also propose to exploit the caption as additional source of visual concepts and construct an open-vocabulary for concept tokenization.
% We propose a knowledge distillation based learning schema where the \vitcap not only mimics the masked token probability from the Teacher vision-language model, but also learns to predict its image tags produced by the detector as intriguing visual concepts.  obtained from the captions or detector
% We also comprehensively investigate various training strategies from the aspects of knowledge distillation, architectural variations and the effect of scaling pre-training.  implicitly align between the text and grid representations
% We anticipate our studies provide hands-on guidance for the practical application of \vitcap in the real-world.


% 1). A multi-scale image encoding strategy; and 2). An ad-hoc selection module that retains informative visual patches/tokens. 
% Existing efforts for efficient ViT models develop local-attention mechanism~\cite{yang2021focal}, pyramid/hierarchical architectures~\cite{liu2021swin, wang2021pyramid}, or introduce additional convolutional layers~\cite{wu2021cvt} for patch embedding to retrieve multi-scale feature maps from high resolution images.

% Instead of adopting ViT variants with architectural modifications, we investigate the simple yet must known multi-scale encoding strategies where input images are cropped and encoded at different resolutions before linear projection (as shown in Figure~\ref{fig:abstract}).  This naturally yields increased number of tokens and largely impedes both the training and inference speeds. As a countermeasure, we propose a novel training scheme that a Teacher VL model is leveraged to assist the training of \vitcap using knowledge distillation~\cite{fang2021compressing}.
% Meanwhile, a lightweight CNN based patch/token selection module is introduced to rank and select the informative image patches for the captioning task  based on the differentiable Top-$K$ trick~\cite{berthet2020learning}. This helps the model to handle multi-scale tokens with manageable computational complexity at early stage during both training and inference.
% Our selection module retains XX\% number of tokens when retaining XX\% of captioning performances at downstream. 

% \clearpage


% In this work, we aim to build a detector-free captioning model with anchoring tokens containing rich semantic concepts. We propose a knowledge distillation learning paradigm by leveraging a pre-trained Teacher VL model (with detector) to assist the training, and also a fully transformer architecture (dubbed as \vitcap\!\!) with a Concept Token Network (CTN) predicting concept tokens for captioning (see Figure~\ref{fig:distillation}).

% \begin{align} 
% \xv 
% \triangleq [\underbrace{~\wv_{~}}_{\text{\textcolor{red!50}{language}} }, \underbrace{~\qv, \vv~}_{\text{\textcolor{mygreen}{image}}}]
% = [ \underbrace{~\wv, \qv}_{\text{\textcolor{red!50}{language}}},~ \underbrace{~\vv_{~_{~}}}_{\text{\textcolor{mygreen}{image}}}]  
% \triangleq \xv^{\prime}
% \label{eq_two_views}
% \end{align}

% {
% \small
% \begin{tabular}{p{6mm} p{6mm} p{7.5mm} p{7.5mm} | p{7mm} p{6mm} p{6mm} p{6mm} p{6mm} }
% \toprule
% \multirow{2}{*}{CAP.} & \multirow{2}{*}{CAP.$^{\spadesuit}$} & \multirow{2}{*}{ BUTD} & \multirow{2}{*}{VinVL} & \multicolumn{4}{c}{{ \texttt{\textbf{COCO Captioning}}}}  \\ 
% & & & & {B@4} & {\ \ M} & {\ \ R} & {\ \ C} & {\ \ S} \\
% \hline
% \ \ \ \checkmark & \ \ \ \xmarkg & \ \ \ \ \xmarkg &  \ \ \ \ \xmarkg & \ 34.7 & 28.3 & $57.4$ & 118.6 & 22.0\\
%  \ \ \ \xmarkg & \ \ \ \checkmark & \ \ \ \ \xmarkg & \ \ \ \ \xmarkg &  \\
%  \ \ \ \xmarkg & \ \ \ \xmarkg  & \ \ \ \ \checkmark & \ \ \ \ \xmarkg & \\
%  \ \ \ \xmarkg & \ \ \ \xmarkg & \ \ \ \ \xmarkg & \ \ \ \ \checkmark \\
%  \ \ \ \multirow{2}{*}{\large \checkmark} &  \ \ \ \xmarkg &  \ \ \ \ \xmarkg & \ \ \ \ \multirow{2}{*}{\large \checkmark} \\
%   & \ \ \ {\checkmark} & \ \ \ \ \xmarkg &  \\
% \bottomrule
% \end{tabular}
% }

%     \renewcommand{\arraystretch}{1.25} 
%     \scalebox{0.95}
%     {\footnotesize
%     \begin{tabular}{l |p{6mm}p{6mm}p{6mm} |c c c c }
%     \toprule
%   \multirow{2}{*}{\textbf{Methods}} &  \multirow{2}{*}{\textbf{Param.}} &  \multirow{2}{*}{{\textbf{FLOPs}} } &  \multirow{2}{*}{\textbf{\textit{\# I-T}}} &  \multicolumn{4}{c}{\texttt{\textbf{\ \ COCO Captioning}}}\\ 
%     & & &  & {B@4} & M &{C} & S \\
%     \hline \rule{0pt}{1.1\normalbaselineskip}
%     % \!\!VilBERT~\cite{lu2019vilbert} & 265.3 & 117.1 & 3.1M & - & - & 70.6\\
%     % \textit{12-in-1}~\cite{lu202012} & 384.5 & 221.9 & 4.5M & - & - & 72.7\\
%     % UNITER~\cite{chen2020uniter} & 198.1 & 113.0 & 4M & - & - & 72.9\\
%     UVLP~\cite{zhou2020unified} & 198.1 & 113.0 & 3M & 36.5 & 116.9 \\
%     OSCAR~\cite{li2020oscar} & 198.1 & 113.0 & 7M & 36.5 & 123.7\\
%     VinVL~\cite{zhang2021multi} \\
%     X-LAN~\cite{pan2020x} \\
%     DistillVLM~\cite{fang2021compressing} & 34.5 & 6.7 & 7M & 35.6 & 120.8 \\ 
%     \vitcapp & \\
%     \bottomrule
%     \end{tabular}
%     }

% 	\begin{minipage}{0.3\linewidth}
%     \centering
%     \setlength{\tabcolsep}{4pt} % Default value: 6pt
%     \renewcommand{\arraystretch}{1.15} % Default value: 1
%     % \vspace{-2mm}
%     \scalebox{0.73}{
%      \small
%     \begin{tabular}{l|ccccc}
%     \toprule
%     \multirow{2}{*}{\textbf{Architecture}} & \multicolumn{4}{c}{{ \texttt{\textbf{COCO Captioning}}}}  \\ 
%     & {B@4} & {M} & {R} & {C} & {S} \\
%     \hline 
%     SIN-TOW & \\ 
%     ENC-DEC & \cellcolor{gray!35}$34.7$ & $28.3$ & $56.8$ & \cellcolor{gray!35}$118.6$ & $22.0$ \\
%     TWO-TOW & \\
%     $\#$ S. Blocks $=2$ & \\
%     $\#$ S. Blocks $=4$ & \cellcolor{gray!45}$35.0$ & $28.4$ & $57.1$ & \cellcolor{gray!35}$118.5$ & $21.8$\\
%     $\#$ S. Blocks $=6$ & \cellcolor{gray!25}$34.4$ & $28.1$ & $56.7$ & \cellcolor{gray!25}$116.8$ & $21.4$\\
%     $\#$ S. Blocks $=8$ & \cellcolor{gray!15}$34.2$ & $28.0$ & $56.6$ & \cellcolor{gray!15}$116.2$ & $21.4$\\
%     \bottomrule
%     \end{tabular}
%     }
%     \vspace{2mm}
%     \caption{\small
%     We compare different instantiations of \vitcapp with architectural variations of ViT based captioning model: single-tower (SIN-TOW), encoder-decoder structure (ENC-DEC), two-tower \vitcapp, and \vitcapp with various numbers of sharing blocks ($\#$ S. Blocks$=$N). All experiments are conducted without VL pre-training and are trained by cross-entropy loss. Details of the experimental settings can be found in Section~\ref{sec:otherdata}.
%     }
%     \label{tab:arch}
% 	\end{minipage} 

==> tex/script.txt <==

% \begin{figure}[t!]
%     \centering
%     \includegraphics[width=.48\textwidth]{./images/\vitcap_abstract.pdf} 
%     \caption{\small Overview of our proposed \vitcap image captioning model.
%     The conventional image captioning model typically contains a region feature extraction module and a multi-modal decoder module. \vitcap is an one-stage image captioning model based on vision transformer, where the image patches are encoded into continuous embedding by a lightweight linear projection layer. Our multi-scale regional encoder and token selection strategy guarantee the transformer attending visual regions at different scales, providing rich interactions across visual tokens.
%     }
%     \label{fig:abstract}
%     \vspace{-2mm}
% \end{figure}. 



% \setlength{\epigraphwidth}{.9\columnwidth}
% \renewcommand{\epigraphflush}{center}
% \renewcommand{\textflush}{flushepinormal}
% \begin{wrapfigure}{r}{0.5\textwidth}
%  \vspace{-3mm}
%   \begin{center}
%     \includegraphics[width=.5\textwidth]{./images/abstract.pdf} 
%   \end{center}
%   \vspace{-3mm}
%     \caption{\small Comparisons of different image captioning models. (a). Prevailing conventional models are two-stage, containing a detector-based Encoder (\eg, Faster-RCNN~\cite{ren2015faster}) for regional feature extraction/tag generation, and a multi-modal module as decoder. (b). Detector-free captioning model use general encoders instead \eg, ResBlocks~\cite{wang2021simvlm,he2016deep} or simple as Linear Projection~\cite{kim2021vilt}. (c). Our proposed \vitcapp is also detector-free but adopts a semantic tagger predicting existing visual concepts participating the captioning.
%     }
%     \vspace{-4mm}
%   \label{fig:abstract}
% \end{wrapfigure}and faster inference speed, they require large VL corpus for pre-training or more careful learning schema design to reach on par performances with the detector-based methods.

% On the other hand, the revolutionary transformer model in language domain encounters challenges when transferring to the vision and VL tasks. The foremost one is scale. Unlike the discrete word tokens in language model, visual concepts carried in tokens vary substantially at different scales. Adopting monolithic model with fixed scale hinders the vision tasks like object detection~\cite{zhou2018scale, li2019scale}, when scales of visual entities are with large variations.



% We also propose to exploit the caption as additional source of visual concepts and construct an open-vocabulary for concept tokenization.
% We propose a knowledge distillation based learning schema where the \vitcap not only mimics the masked token probability from the Teacher vision-language model, but also learns to predict its image tags produced by the detector as intriguing visual concepts.  obtained from the captions or detector
% We also comprehensively investigate various training strategies from the aspects of knowledge distillation, architectural variations and the effect of scaling pre-training.  implicitly align between the text and grid representations
% We anticipate our studies provide hands-on guidance for the practical application of \vitcap in the real-world.


% 1). A multi-scale image encoding strategy; and 2). An ad-hoc selection module that retains informative visual patches/tokens. 
% Existing efforts for efficient ViT models develop local-attention mechanism~\cite{yang2021focal}, pyramid/hierarchical architectures~\cite{liu2021swin, wang2021pyramid}, or introduce additional convolutional layers~\cite{wu2021cvt} for patch embedding to retrieve multi-scale feature maps from high resolution images.

% Instead of adopting ViT variants with architectural modifications, we investigate the simple yet must known multi-scale encoding strategies where input images are cropped and encoded at different resolutions before linear projection (as shown in Figure~\ref{fig:abstract}).  This naturally yields increased number of tokens and largely impedes both the training and inference speeds. As a countermeasure, we propose a novel training scheme that a Teacher VL model is leveraged to assist the training of \vitcap using knowledge distillation~\cite{fang2021compressing}.
% Meanwhile, a lightweight CNN based patch/token selection module is introduced to rank and select the informative image patches for the captioning task  based on the differentiable Top-$K$ trick~\cite{berthet2020learning}. This helps the model to handle multi-scale tokens with manageable computational complexity at early stage during both training and inference.
% Our selection module retains XX\% number of tokens when retaining XX\% of captioning performances at downstream. 

% \clearpage


% In this work, we aim to build a detector-free captioning model with anchoring tokens containing rich semantic concepts. We propose a knowledge distillation learning paradigm by leveraging a pre-trained Teacher VL model (with detector) to assist the training, and also a fully transformer architecture (dubbed as \vitcap\!\!) with a Concept Token Network (CTN) predicting concept tokens for captioning (see Figure~\ref{fig:distillation}).

% \begin{align} 
% \xv 
% \triangleq [\underbrace{~\wv_{~}}_{\text{\textcolor{red!50}{language}} }, \underbrace{~\qv, \vv~}_{\text{\textcolor{mygreen}{image}}}]
% = [ \underbrace{~\wv, \qv}_{\text{\textcolor{red!50}{language}}},~ \underbrace{~\vv_{~_{~}}}_{\text{\textcolor{mygreen}{image}}}]  
% \triangleq \xv^{\prime}
% \label{eq_two_views}
% \end{align}

% {
% \small
% \begin{tabular}{p{6mm} p{6mm} p{7.5mm} p{7.5mm} | p{7mm} p{6mm} p{6mm} p{6mm} p{6mm} }
% \toprule
% \multirow{2}{*}{CAP.} & \multirow{2}{*}{CAP.$^{\spadesuit}$} & \multirow{2}{*}{ BUTD} & \multirow{2}{*}{VinVL} & \multicolumn{4}{c}{{ \texttt{\textbf{COCO Captioning}}}}  \\ 
% & & & & {B@4} & {\ \ M} & {\ \ R} & {\ \ C} & {\ \ S} \\
% \hline
% \ \ \ \checkmark & \ \ \ \xmarkg & \ \ \ \ \xmarkg &  \ \ \ \ \xmarkg & \ 34.7 & 28.3 & $57.4$ & 118.6 & 22.0\\
%  \ \ \ \xmarkg & \ \ \ \checkmark & \ \ \ \ \xmarkg & \ \ \ \ \xmarkg &  \\
%  \ \ \ \xmarkg & \ \ \ \xmarkg  & \ \ \ \ \checkmark & \ \ \ \ \xmarkg & \\
%  \ \ \ \xmarkg & \ \ \ \xmarkg & \ \ \ \ \xmarkg & \ \ \ \ \checkmark \\
%  \ \ \ \multirow{2}{*}{\large \checkmark} &  \ \ \ \xmarkg &  \ \ \ \ \xmarkg & \ \ \ \ \multirow{2}{*}{\large \checkmark} \\
%   & \ \ \ {\checkmark} & \ \ \ \ \xmarkg &  \\
% \bottomrule
% \end{tabular}
% }

%     \renewcommand{\arraystretch}{1.25} 
%     \scalebox{0.95}
%     {\footnotesize
%     \begin{tabular}{l |p{6mm}p{6mm}p{6mm} |c c c c }
%     \toprule
%   \multirow{2}{*}{\textbf{Methods}} &  \multirow{2}{*}{\textbf{Param.}} &  \multirow{2}{*}{{\textbf{FLOPs}} } &  \multirow{2}{*}{\textbf{\textit{\# I-T}}} &  \multicolumn{4}{c}{\texttt{\textbf{\ \ COCO Captioning}}}\\ 
%     & & &  & {B@4} & M &{C} & S \\
%     \hline \rule{0pt}{1.1\normalbaselineskip}
%     % \!\!VilBERT~\cite{lu2019vilbert} & 265.3 & 117.1 & 3.1M & - & - & 70.6\\
%     % \textit{12-in-1}~\cite{lu202012} & 384.5 & 221.9 & 4.5M & - & - & 72.7\\
%     % UNITER~\cite{chen2020uniter} & 198.1 & 113.0 & 4M & - & - & 72.9\\
%     UVLP~\cite{zhou2020unified} & 198.1 & 113.0 & 3M & 36.5 & 116.9 \\
%     OSCAR~\cite{li2020oscar} & 198.1 & 113.0 & 7M & 36.5 & 123.7\\
%     VinVL~\cite{zhang2021multi} \\
%     X-LAN~\cite{pan2020x} \\
%     DistillVLM~\cite{fang2021compressing} & 34.5 & 6.7 & 7M & 35.6 & 120.8 \\ 
%     \vitcapp & \\
%     \bottomrule
%     \end{tabular}
%     }

% 	\begin{minipage}{0.3\linewidth}
%     \centering
%     \setlength{\tabcolsep}{4pt} % Default value: 6pt
%     \renewcommand{\arraystretch}{1.15} % Default value: 1
%     % \vspace{-2mm}
%     \scalebox{0.73}{
%      \small
%     \begin{tabular}{l|ccccc}
%     \toprule
%     \multirow{2}{*}{\textbf{Architecture}} & \multicolumn{4}{c}{{ \texttt{\textbf{COCO Captioning}}}}  \\ 
%     & {B@4} & {M} & {R} & {C} & {S} \\
%     \hline 
%     SIN-TOW & \\ 
%     ENC-DEC & \cellcolor{gray!35}$34.7$ & $28.3$ & $56.8$ & \cellcolor{gray!35}$118.6$ & $22.0$ \\
%     TWO-TOW & \\
%     $\#$ S. Blocks $=2$ & \\
%     $\#$ S. Blocks $=4$ & \cellcolor{gray!45}$35.0$ & $28.4$ & $57.1$ & \cellcolor{gray!35}$118.5$ & $21.8$\\
%     $\#$ S. Blocks $=6$ & \cellcolor{gray!25}$34.4$ & $28.1$ & $56.7$ & \cellcolor{gray!25}$116.8$ & $21.4$\\
%     $\#$ S. Blocks $=8$ & \cellcolor{gray!15}$34.2$ & $28.0$ & $56.6$ & \cellcolor{gray!15}$116.2$ & $21.4$\\
%     \bottomrule
%     \end{tabular}
%     }
%     \vspace{2mm}
%     \caption{\small
%     We compare different instantiations of \vitcapp with architectural variations of ViT based captioning model: single-tower (SIN-TOW), encoder-decoder structure (ENC-DEC), two-tower \vitcapp, and \vitcapp with various numbers of sharing blocks ($\#$ S. Blocks$=$N). All experiments are conducted without VL pre-training and are trained by cross-entropy loss. Details of the experimental settings can be found in Section~\ref{sec:otherdata}.
%     }
%     \label{tab:arch}
% 	\end{minipage} 
